A new reason for doubting the Riemann hypothesis

We make plausible the existence of counterexamples to the Riemann hypothesis located in the neighbourhood of unusually large peaks of $\vert \zeta \vert$. The main ingredient in our argument is an identity which links the zeros of a function $f$ defined on the interval $[-a,a]$ and the values of its derivatives of odd order at $\pm a$.

==> sit.dat <==
{{0., -1.17758}, {0.02, -1.20725}, {0.04, -1.23553}, {0.06, 
-1.26242}, {0.08, -1.28789}, {0.1, -1.31196}, {0.12, -1.33461}, 
{0.14, -1.35585}, {0.16, -1.37567}, {0.18, -1.39406}, {0.2, 
-1.41104}, {0.22, -1.42661}, {0.24, -1.44075}, {0.26, -1.45349}, 
{0.28, -1.46482}, {0.3, -1.47474}, {0.32, -1.48327}, {0.34, 
-1.49042}, {0.36, -1.49618}, {0.38, -1.50058}, {0.4, -1.50362}, 
{0.42, -1.50531}, {0.44, -1.50566}, {0.46, -1.5047}, {0.48, 
-1.50242}, {0.5, -1.49886}, {0.52, -1.49402}, {0.54, -1.48793}, 
{0.56, -1.48059}, {0.58, -1.47204}, {0.6, -1.46228}, {0.62,
-1.45135}, {0.64, -1.43926}, {0.66, -1.42603}, {0.68, -1.41169}, 
{0.7, -1.39626}, {0.72, -1.37977}, {0.74, -1.36225}, {0.76, 
-1.34371}, {0.78, -1.32419}, {0.8, -1.30371}, {0.82, -1.2823}, {0.84, 
-1.26}, {0.86, -1.23682}, {0.88, -1.21281}, {0.9, -1.18799}, {0.92, 
-1.16239}, {0.94, -1.13605}, {0.96, -1.10899}, {0.98, -1.08126}, {1., 
-1.05288}, {1.02, -1.02389}, {1.04, -0.994323}, {1.06, -0.964211}, 
{1.08, -0.933591}, {1.1, -0.902497}, {1.12, -0.870966}, {1.14, 
-0.839033}, {1.16, -0.806735}, {1.18, -0.774107}, {1.2, -0.741185}, 
{1.22, -0.708008}, {1.24, -0.67461}, {1.26, -0.641029}, {1.28, 
-0.607302}, {1.3, -0.573466}, {1.32, -0.539557}, {1.34, -0.505613}, 
{1.36, -0.47167}, {1.38, -0.437765}, {1.4, -0.403934}, {1.42, 
-0.370215}, {1.44, -0.336644}, {1.46, -0.303256}, {1.48, -0.270088}, 
{1.5, -0.237175}, {1.52, -0.204553}, {1.54, -0.172257}, {1.56, 
-0.140321}, {1.58, -0.108781}, {1.6, -0.0776699}, {1.62, -0.0470216}, 
{1.64, -0.0168694}, {1.66, 0.012754}, {1.68, 0.0418163}, {1.7, 
  0.0702859}, {1.72, 0.0981314}, {1.74, 0.125322}, {1.76, 
  0.151829}, {1.78, 0.177621}, {1.8, 0.20267}, {1.82, 
  0.226948}, {1.84, 0.250427}, {1.86, 0.273081}, {1.88, 
  0.294884}, {1.9, 0.31581}, {1.92, 0.335835}, {1.94, 
  0.354935}, {1.96, 0.373086}, {1.98, 0.390268}, {2., 
  0.406458}, {2.02, 0.421637}, {2.04, 0.435783}, {2.06, 
  0.44888}, {2.08, 0.460909}, {2.1, 0.471853}, {2.12, 
  0.481696}, {2.14, 0.490423}, {2.16, 0.498021}, {2.18, 
  0.504475}, {2.2, 0.509775}, {2.22, 0.513909}, {2.24, 
  0.516866}, {2.26, 0.518638}, {2.28, 0.519217}, {2.3, 
  0.518595}, {2.32, 0.516767}, {2.34, 0.513728}, {2.36, 
  0.509473}, {2.38, 0.503999}, {2.4, 0.497305}, {2.42, 
  0.489391}, {2.44, 0.480255}, {2.46, 0.4699}, {2.48, 0.458328}, {2.5,
   0.445542}, {2.52, 0.431546}, {2.54, 0.416347}, {2.56, 
  0.39995}, {2.58, 0.382363}, {2.6, 0.363596}, {2.62, 
  0.343656}, {2.64, 0.322556}, {2.66, 0.300306}, {2.68, 
  0.27692}, {2.7, 0.252411}, {2.72, 0.226793}, {2.74, 
  0.200083}, {2.76, 0.172297}, {2.78, 0.143453}, {2.8, 
  0.113569}, {2.82, 0.082664}, {2.84, 0.0507592}, {2.86, 
  0.0178756}, {2.88, -0.0159647}, {2.9, -0.0507386}, {2.92, 
-0.0864222}, {2.94, -0.122991}, {2.96, -0.160419}, {2.98, -0.19868}, 
{3., -0.237747}, {3.02, -0.277593}, {3.04, -0.318188}, {3.06, 
-0.359503}, {3.08, -0.401508}, {3.1, -0.444173}, {3.12, -0.487465}, 
{3.14, -0.531354}, {3.16, -0.575806}, {3.18, -0.620789}, {3.2, 
-0.666268}, {3.22, -0.712209}, {3.24, -0.758577}, {3.26, -0.805338}, 
{3.28, -0.852456}, {3.3, -0.899894}, {3.32, -0.947615}, {3.34, 
-0.995584}, {3.36, -1.04376}, {3.38, -1.09211}, {3.4, -1.1406}, 
{3.42, -1.18918}, {3.44, -1.23782}, {3.46, -1.28648}, {3.48, 
-1.33512}, {3.5, -1.3837}, {3.52, -1.43218}, {3.54, -1.48053}, {3.56, 
-1.5287}, {3.58, -1.57666}, {3.6, -1.62437}, {3.62, -1.67178}, {3.64, 
-1.71886}, {3.66, -1.76557}, {3.68, -1.81188}, {3.7, -1.85773}, 
{3.72, -1.9031}, {3.74, -1.94795}, {3.76, -1.99223}, {3.78, 
-2.03591}, {3.8, -2.07896}, {3.82, -2.12134}, {3.84, -2.163}, {3.86, 
-2.20392}, {3.88, -2.24405}, {3.9, -2.28337}, {3.92, -2.32183}, 
{3.94, -2.35941}, {3.96, -2.39606}, {3.98, -2.43177}, {4., -2.46648}, 
{4.02, -2.50018}, {4.04, -2.53283}, {4.06, -2.56439}, {4.08, 
-2.59485}, {4.1, -2.62417}, {4.12, -2.65232}, {4.14, -2.67927}, 
{4.16, -2.70499}, {4.18, -2.72947}, {4.2, -2.75268}, {4.22, 
-2.77458}, {4.24, -2.79516}, {4.26, -2.8144}, {4.28, -2.83226}, {4.3, 
-2.84874}, {4.32, -2.86381}, {4.34, -2.87746}, {4.36, -2.88965}, 
{4.38, -2.90039}, {4.4, -2.90964}, {4.42, -2.91741}, {4.44, 
-2.92366}, {4.46, -2.92839}, {4.48, -2.9316}, {4.5, -2.93325}, {4.52, 
-2.93336}, {4.54, -2.93191}, {4.56, -2.92888}, {4.58, -2.92428}, 
{4.6, -2.9181}, {4.62, -2.91034}, {4.64, -2.90099}, {4.66, -2.89005}, 
{4.68, -2.87752}, {4.7, -2.8634}, {4.72, -2.84769}, {4.74, -2.8304}, 
{4.76, -2.81152}, {4.78, -2.79107}, {4.8, -2.76905}, {4.82, 
-2.74547}, {4.84, -2.72033}, {4.86, -2.69364}, {4.88, -2.66543}, 
{4.9, -2.63569}, {4.92, -2.60444}, {4.94, -2.5717}, {4.96, -2.53747}, 
{4.98, -2.50179}, {5., -2.46465}, {5.02, -2.42609}, {5.04, -2.38612}, 
{5.06, -2.34476}, {5.08, -2.30204}, {5.1, -2.25797}, {5.12, 
-2.21258}, {5.14, -2.1659}, {5.16, -2.11795}, {5.18, -2.06875}, {5.2, 
-2.01834}, {5.22, -1.96674}, {5.24, -1.91399}, {5.26, -1.8601}, 
{5.28, -1.80512}, {5.3, -1.74907}, {5.32, -1.692}, {5.34, -1.63392}, 
{5.36, -1.57488}, {5.38, -1.51491}, {5.4, -1.45405}, {5.42, 
-1.39233}, {5.44, -1.32979}, {5.46, -1.26647}, {5.48, -1.2024}, {5.5, 
-1.13763}, {5.52, -1.0722}, {5.54, -1.00615}, {5.56, -0.939506}, 
{5.58, -0.872323}, {5.6, -0.80464}, {5.62, -0.736498}, {5.64, 
-0.66794}, {5.66, -0.599009}, {5.68, -0.529748}, {5.7, -0.4602}, 
{5.72, -0.390409}, {5.74, -0.32042}, {5.76, -0.250276}, {5.78, 
-0.180022}, {5.8, -0.109703}, {5.82, -0.0393626}, {5.84, 
  0.0309537}, {5.86, 0.101201}, {5.88, 0.171335}, {5.9, 
  0.241311}, {5.92, 0.311083}, {5.94, 0.380607}, {5.96, 
  0.449839}, {5.98, 0.518733}, {6., 0.587246}, {6.02, 
  0.655334}, {6.04, 0.722952}, {6.06, 0.790058}, {6.08, 
  0.856607}, {6.1, 0.922557}, {6.12, 0.987865}, {6.14, 
  1.05249}, {6.16, 1.11639}, {6.18, 1.17952}, {6.2, 1.24184}, {6.22, 
  1.30332}, {6.24, 1.36391}, {6.26, 1.42357}, {6.28, 1.48226}, {6.3, 
  1.53995}, {6.32, 1.5966}, {6.34, 1.65217}, {6.36, 1.70663}, {6.38, 
  1.75994}, {6.4, 1.81207}, {6.42, 1.86298}, {6.44, 1.91264}, {6.46, 
  1.96102}, {6.48, 2.00808}, {6.5, 2.05381}, {6.52, 2.09816}, {6.54, 
  2.14111}, {6.56, 2.18263}, {6.58, 2.2227}, {6.6, 2.26129}, {6.62, 
  2.29838}, {6.64, 2.33394}, {6.66, 2.36794}, {6.68, 2.40038}, {6.7, 
  2.43123}, {6.72, 2.46046}, {6.74, 2.48807}, {6.76, 2.51403}, {6.78, 
  2.53834}, {6.8, 2.56096}, {6.82, 2.5819}, {6.84, 2.60113}, {6.86, 
  2.61866}, {6.88, 2.63446}, {6.9, 2.64853}, {6.92, 2.66086}, {6.94, 
  2.67145}, {6.96, 2.68029}, {6.98, 2.68737}, {7., 2.6927}, {7.02, 
  2.69627}, {7.04, 2.69808}, {7.06, 2.69813}, {7.08, 2.69643}, {7.1, 
  2.69298}, {7.12, 2.68779}, {7.14, 2.68085}, {7.16, 2.67218}, {7.18, 
  2.66178}, {7.2, 2.64967}, {7.22, 2.63585}, {7.24, 2.62034}, {7.26, 
  2.60315}, {7.28, 2.58429}, {7.3, 2.56378}, {7.32, 2.54164}, {7.34, 
  2.51788}, {7.36, 2.49252}, {7.38, 2.46559}, {7.4, 2.4371}, {7.42, 
  2.40707}, {7.44, 2.37554}, {7.46, 2.34251}, {7.48, 2.30802}, {7.5, 
  2.2721}, {7.52, 2.23477}, {7.54, 2.19606}, {7.56, 2.15599}, {7.58, 
  2.1146}, {7.6, 2.07193}, {7.62, 2.02799}, {7.64, 1.98283}, {7.66, 
  1.93647}, {7.68, 1.88895}, {7.7, 1.84031}, {7.72, 1.79059}, {7.74, 
  1.73981}, {7.76, 1.68801}, {7.78, 1.63525}, {7.8, 1.58154}, {7.82, 
  1.52693}, {7.84, 1.47147}, {7.86, 1.41518}, {7.88, 1.35812}, {7.9, 
  1.30032}, {7.92, 1.24183}, {7.94, 1.18269}, {7.96, 1.12293}, {7.98, 
  1.06261}, {8., 1.00177}, {8.02, 0.940441}, {8.04, 0.878681}, {8.06, 
  0.816528}, {8.08, 0.754028}, {8.1, 0.691225}, {8.12, 
  0.628165}, {8.14, 0.56489}, {8.16, 0.501447}, {8.18, 
  0.437881}, {8.2, 0.374236}, {8.22, 0.310557}, {8.24, 
  0.246889}, {8.26, 0.183278}, {8.28, 0.119766}, {8.3, 
  0.0563994}, {8.32, -0.00677799}, {8.34, -0.0697222}, {8.36, 
-0.132389}, {8.38, -0.194736}, {8.4, -0.256719}, {8.42, -0.318296}, 
{8.44, -0.379423}, {8.46, -0.44006}, {8.48, -0.500164}, {8.5, 
-0.559695}, {8.52, -0.618611}, {8.54, -0.676873}, {8.56, -0.734442}, 
{8.58, -0.791278}, {8.6, -0.847343}, {8.62, -0.902599}, {8.64, 
-0.957011}, {8.66, -1.01054}, {8.68, -1.06315}, {8.7, -1.11482}, 
{8.72, -1.16549}, {8.74, -1.21515}, {8.76, -1.26376}, {8.78, 
-1.31128}, {8.8, -1.35769}, {8.82, -1.40296}, {8.84, -1.44706},
{8.86, -1.48996}, {8.88, -1.53164}, {8.9, -1.57206}, {8.92, 
-1.61121}, {8.94, -1.64906}, {8.96, -1.68558}, {8.98, -1.72077}, {9., 
-1.75459}, {9.02, -1.78702}, {9.04, -1.81805}, {9.06, -1.84767},
{9.08, -1.87585}, {9.1, -1.90257}, {9.12, -1.92784}, {9.14, 
-1.95162}, {9.16, -1.97392}, {9.18, -1.99472}, {9.2, -2.01402}, 
{9.22, -2.03179}, {9.24, -2.04805}, {9.26, -2.06277}, {9.28, 
-2.07597}, {9.3, -2.08763}, {9.32, -2.09775}, {9.34, -2.10633}, 
{9.36, -2.11338}, {9.38, -2.11889}, {9.4, -2.12286}, {9.42, 
-2.12531}, {9.44, -2.12623}, {9.46, -2.12564}, {9.48, -2.12354}, 
{9.5, -2.11993}, {9.52, -2.11483}, {9.54, -2.10825}, {9.56, 
-2.10021}, {9.58, -2.09071}, {9.6, -2.07976}, {9.62, -2.0674}, {9.64, 
-2.05362}, {9.66, -2.03846}, {9.68, -2.02192}, {9.7, -2.00403}, 
{9.72, -1.98481}, {9.74, -1.96428}, {9.76, -1.94246}, {9.78, 
-1.91938}, {9.8, -1.89506}, {9.82, -1.86952}, {9.84, -1.84281}, 
{9.86, -1.81493}, {9.88, -1.78592}, {9.9, -1.75581}, {9.92, 
-1.72463}, {9.94, -1.69241}, {9.96, -1.65918}, {9.98, -1.62497},
{10., -1.58982}, {10.02, -1.55376}, {10.04, -1.51682}, {10.06, 
-1.47905}, {10.08, -1.44046}, {10.1, -1.40111}, {10.12, -1.36102}, 
{10.14, -1.32024}, {10.16, -1.2788}, {10.18, -1.23673}, {10.2, 
-1.19409}, {10.22, -1.1509}, {10.24, -1.10721}, {10.26, -1.06306}, 
{10.28, -1.01848}, {10.3, -0.97351}, {10.32, -0.9282}, {10.34, 
-0.882585}, {10.36, -0.836707}, {10.38, -0.790606}, {10.4, -0.744322},
  {10.42, -0.697897}, {10.44, -0.651371}, {10.46, -0.604785}, {10.48, 
-0.55818}, {10.5, -0.511596}, {10.52, -0.465074}, {10.54, -0.418655}, 
{10.56, -0.372378}, {10.58, -0.326283}, {10.6, -0.28041}, {10.62, 
-0.234799}, {10.64, -0.189489}, {10.66, -0.144518}, {10.68, 
-0.0999243}, {10.7, -0.0557467}, {10.72, -0.0120223}, {10.74, 
  0.0312119}, {10.76, 0.0739194}, {10.78, 0.116064}, {10.8, 
  0.157611}, {10.82, 0.198525}, {10.84, 0.238771}, {10.86, 
  0.278318}, {10.88, 0.31713}, {10.9, 0.355177}, {10.92, 
  0.392428}, {10.94, 0.42885}, {10.96, 0.464416}, {10.98, 
  0.499094}, {11., 0.532859}, {11.02, 0.565681}, {11.04, 
  0.597535}, {11.06, 0.628396}, {11.08, 0.658238}, {11.1, 
  0.687038}, {11.12, 0.714773}, {11.14, 0.741423}, {11.16, 
  0.766965}, {11.18, 0.79138}, {11.2, 0.814651}, {11.22, 
  0.836758}, {11.24, 0.857687}, {11.26, 0.877421}, {11.28, 
  0.895946}, {11.3, 0.91325}, {11.32, 0.929319}, {11.34, 
  0.944144}, {11.36, 0.957714}, {11.38, 0.970021}, {11.4, 
  0.981058}, {11.42, 0.990818}, {11.44, 0.999296}, {11.46, 
  1.00649}, {11.48, 1.01239}, {11.5, 1.01701}, {11.52, 
  1.02033}, {11.54, 1.02237}, {11.56, 1.02311}, {11.58, 
  1.02258}, {11.6, 1.02076}, {11.62, 1.01767}, {11.64, 
  1.01331}, {11.66, 1.0077}, {11.68, 1.00083}, {11.7, 
  0.992723}, {11.72, 0.983389}, {11.74, 0.972839}, {11.76, 
  0.961087}, {11.78, 0.948149}, {11.8, 0.93404}, {11.82, 
  0.918777}, {11.84, 0.902379}, {11.86, 0.884864}, {11.88, 
  0.866254}, {11.9, 0.846569}, {11.92, 0.825833}, {11.94, 
  0.804067}, {11.96, 0.781298}, {11.98, 0.75755}, {12., 
  0.73285}, {12.02, 0.707225}, {12.04, 0.680703}, {12.06, 
  0.653313}, {12.08, 0.625086}, {12.1, 0.596052}, {12.12, 
  0.566242}, {12.14, 0.53569}, {12.16, 0.504427}, {12.18, 
  0.47249}, {12.2, 0.439911}, {12.22, 0.406726}, {12.24, 
  0.372971}, {12.26, 0.338683}, {12.28, 0.303899}, {12.3, 
  0.268657}, {12.32, 0.232995}, {12.34, 0.196951}, {12.36, 
  0.160565}, {12.38, 0.123877}, {12.4, 0.0869272}, {12.42, 
  0.0497552}, {12.44, 
  0.0124023}, {12.46, -0.0250903}, {12.48, -0.0626815}, {12.5, 
-0.100329}, {12.52, -0.137992}, {12.54, -0.175628}, {12.56, 
-0.213195}, {12.58, -0.25065}, {12.6, -0.287952}, {12.62, -0.325057}, 
{12.64, -0.361925}, {12.66, -0.398511}, {12.68, -0.434775}, {12.7, 
-0.470674}, {12.72, -0.506166}, {12.74, -0.54121}, {12.76, 
-0.575763}, {12.78, -0.609785}, {12.8, -0.643234}, {12.82, 
-0.676071}, {12.84, -0.708254}, {12.86, -0.739744}, {12.88, -0.7705}, 
{12.9, -0.800485}, {12.92, -0.82966}, {12.94, -0.857986}, {12.96, 
-0.885426}, {12.98, -0.911944}, {13., -0.937502}, {13.02, -0.962066}, 
{13.04, -0.9856}, {13.06, -1.00807}, {13.08, -1.02944}, {13.1, 
-1.04969}, {13.12, -1.06877}, {13.14, -1.08666}, {13.16, -1.10332}, 
{13.18, -1.11874}, {13.2, -1.13287}, {13.22, -1.14569}, {13.24, 
-1.15718}, {13.26, -1.16731}, {13.28, -1.17606}, {13.3, -1.18339}, 
{13.32, -1.1893}, {13.34, -1.19375}, {13.36, -1.19674}, {13.38, 
-1.19823}, {13.4, -1.19821}, {13.42, -1.19666}, {13.44, -1.19358},
{13.46, -1.18893}, {13.48, -1.18272}, {13.5, -1.17493}, {13.52, 
-1.16554}, {13.54, -1.15455}, {13.56, -1.14195}, {13.58, -1.12773},
{13.6, -1.11189}, {13.62, -1.09442}, {13.64, -1.07532}, {13.66, 
-1.05458}, {13.68, -1.03221}, {13.7, -1.0082}, {13.72, -0.982567}, 
{13.74, -0.955301}, {13.76, -0.92641}, {13.78, -0.8959}, {13.8, 
-0.863778}, {13.82, -0.830053}, {13.84, -0.794733}, {13.86,
-0.75783}, {13.88, -0.719357}, {13.9, -0.679325}, {13.92, -0.637751},
{13.94, -0.594651}, {13.96, -0.55004}, {13.98, -0.503939}, {14., 
-0.456366}, {14.02, -0.407342}, {14.04, -0.35689}, {14.06, 
-0.305033}, {14.08, -0.251796}, {14.1, -0.197203}, {14.12, 
-0.141282}, {14.14, -0.0840612}, {14.16, -0.0255686}, {14.18, 
  0.0341653}, {14.2, 0.0951093}, {14.22, 0.157231}, {14.24, 
  0.220498}, {14.26, 0.284876}, {14.28, 0.350328}, {14.3, 
  0.416821}, {14.32, 0.484316}, {14.34, 0.552775}, {14.36, 
  0.62216}, {14.38, 0.692431}, {14.4, 0.763548}, {14.42, 
  0.83547}, {14.44, 0.908154}, {14.46, 0.981558}, {14.48, 
  1.05564}, {14.5, 1.13035}, {14.52, 1.20566}, {14.54, 
  1.2815}, {14.56, 1.35784}, {14.58, 1.43464}, {14.6, 
  1.51183}, {14.62, 1.58939}, {14.64, 1.66725}, {14.66, 
  1.74538}, {14.68, 1.82372}, {14.7, 1.90222}, {14.72, 
  1.98084}, {14.74, 2.05953}, {14.76, 2.13824}, {14.78, 
  2.21691}, {14.8, 2.2955}, {14.82, 2.37396}, {14.84, 
  2.45224}, {14.86, 2.53029}, {14.88, 2.60805}, {14.9, 
  2.68549}, {14.92, 2.76255}, {14.94, 2.83918}, {14.96, 
  2.91533}, {14.98, 2.99096}, {15., 3.06601}, {15.02, 
  3.14043}, {15.04, 3.21419}, {15.06, 3.28722}, {15.08, 
  3.35949}, {15.1, 3.43094}, {15.12, 3.50153}, {15.14, 
  3.57122}, {15.16, 3.63995}, {15.18, 3.70769}, {15.2, 
  3.77439}, {15.22, 3.84001}, {15.24, 3.9045}, {15.26, 
  3.96782}, {15.28, 4.02993}, {15.3, 4.09079}, {15.32, 
  4.15037}, {15.34, 4.20861}, {15.36, 4.26549}, {15.38, 
  4.32096}, {15.4, 4.375}, {15.42, 4.42756}, {15.44, 4.47861}, {15.46,
   4.52812}, {15.48, 4.57605}, {15.5, 4.62238}, {15.52, 
  4.66708}, {15.54, 4.71011}, {15.56, 4.75146}, {15.58, 
  4.79108}, {15.6, 4.82896}, {15.62, 4.86507}, {15.64, 
  4.8994}, {15.66, 4.93191}, {15.68, 4.96259}, {15.7, 
  4.99142}, {15.72, 5.01839}, {15.74, 5.04346}, {15.76, 
  5.06664}, {15.78, 5.0879}, {15.8, 5.10724}, {15.82, 
  5.12464}, {15.84, 5.14009}, {15.86, 5.15358}, {15.88, 
  5.16511}, {15.9, 5.17468}, {15.92, 5.18227}, {15.94, 
  5.18788}, {15.96, 5.19152}, {15.98, 5.19318}, {16., 
  5.19286}, {16.02, 5.19057}, {16.04, 5.18631}, {16.06, 
  5.18008}, {16.08, 5.1719}, {16.1, 5.16177}, {16.12, 5.1497}, {16.14,
   5.13571}, {16.16, 5.11979}, {16.18, 5.10197}, {16.2, 
  5.08227}, {16.22, 5.06069}, {16.24, 5.03726}, {16.26, 
  5.012}, {16.28, 4.98492}, {16.3, 4.95605}, {16.32, 4.92541}, {16.34,
   4.89302}, {16.36, 4.85891}, {16.38, 4.8231}, {16.4, 
  4.78563}, {16.42, 4.74652}, {16.44, 4.70579}, {16.46, 
  4.6635}, {16.48, 4.61965}, {16.5, 4.57429}, {16.52, 
  4.52745}, {16.54, 4.47917}, {16.56, 4.42948}, {16.58, 
  4.37842}, {16.6, 4.32603}, {16.62, 4.27234}, {16.64, 
  4.2174}, {16.66, 4.16124}, {16.68, 4.10391}, {16.7, 
  4.04545}, {16.72, 3.9859}, {16.74, 3.92531}, {16.76, 
  3.86372}, {16.78, 3.80117}, {16.8, 3.73771}, {16.82, 
  3.67339}, {16.84, 3.60825}, {16.86, 3.54234}, {16.88, 
  3.47571}, {16.9, 3.4084}, {16.92, 3.34046}, {16.94, 
  3.27194}, {16.96, 3.2029}, {16.98, 3.13337}, {17., 3.06341}}
